Logic Explained Networks

The large and still increasing popularity of deep learning clashes with a major limit of neural network architectures, that consists in their lack of capability in providing human-understandable motivations of their decisions. In situations in which the machine is expected to support the decision of human experts, providing a comprehensible explanation is a feature of crucial importance. The language used to communicate the explanations must be formal enough to be implementable in a machine and friendly enough to be understandable by a wide audience. In this paper, we propose a general approach to Explainable Artificial Intelligence in the case of neural architectures, showing how a mindful design of the networks leads to a family of interpretable deep learning models called Logic Explained Networks (LENs). LENs only require their inputs to be human-understandable predicates, and they provide explanations in terms of simple First-Order Logic (FOL) formulas involving such predicates. LENs are general enough to cover a large number of scenarios. Amongst them, we consider the case in which LENs are directly used as special classifiers with the capability of being explainable, or when they act as additional networks with the role of creating the conditions for making a black-box classifier explainable by FOL formulas. Despite supervised learning problems are mostly emphasized, we also show that LENs can learn and provide explanations in unsupervised learning settings. Experimental results on several datasets and tasks show that LENs may yield better classifications than established white-box models, such as decision trees and Bayesian rule lists, while providing more compact and meaningful explanations.

==> todo.txt <==
PROPOSTE/DOMANDE

1) Parlare esplicitamente di $\rho_i$ solo nel caso delle Class-Driven? per cui si ha:
-$\rho_i: \varphi_i <-> y_i$ ecc per IF e ONLY IF..
Se si vuole tirare sempre fuori una FOL, si avrà che $\varphi$ ha il suo supporto $O_i$, e quindi banalmente:
\[
\forall c\in O_i:\, \varphi_i(c)
\]
ma questo vale sempre..

Ma se si eliminassero del tutto le $\rho_i$?


2) chiamerei E=[0,1]^r, tipo explanation space perchè gli output delle f_i sono proprio le spiegazioni.. solo nel caso class-driven ogni spiegazione è associata a una \textit{output class}

In ogni caso è meglio usare parole specifiche per output concepts (o explanations) f_i, output classes (o categories?) y_i, logic explanations \varphi_i


3) $\bar{f}_i$ non è veramente funzione booleana se è definita su [0,1]^k.

possibilità:
    a) $\hat{f}_i(c):= \bar{f}_{i_|\{0,1\}^k}$ (\bar{f}_i ristretto a input booleano

        senza questa restrizione potrebbe non essere ben definita come funzione:

cioè esistono c_1 \neq c_2 con stessa booleanizzazione ma per cui \bar{f}_i è diversa.. E quindi andrebbe precisato.

    b) diamo solo la T.D.V. tra i c booleanizzati e le uscite booleanizzate delle f_i e se c'è qualche tupla per cui con stessa booleanizzazione con uscite diverse pace, viene comunque presa e significa che la regola è rumorosa

 
4) chiamerei diversamente il black-box model (e.g. h) e la funzione che fa il concept-bottleneck (e.g. g)

_____________________________________-


1) Non so quanto senso hanno così le descrizioni delle out-of-the-box LENs.. in caso meglio differenziare un po' gli esempi


__________________________________________________________________________________________________________LAST COMMENTS:


!1) La caption di fig.1 è quasi interamente ricopiata nel testo. è voluto?

!2) Fig.2: throat_color_" "white, c'è uno spazio di troppo.
!c'è medium_size e size_medium, invertirne uno
!c'è entropy-based LEN

!3) "In describing the LENs family.... (Section 5)." e "In !this section, .... (Section 5)." Meglio compattare il !testo?


!4) che vuol dire \sm{(resp. $a+i-1$)}? non dovrebbe !essere tipo "g_i(x)=0"?

5) possibile aggiungere ringraziamento anche a TAILOR?

TAILOR is an ICT-48 Network of AI Research Excellence Centers funded by EU Horizon 2020 research and innovation programme GA No 952215.
(This project has received funding from the European Union's Horizon 2020 research and innovation programme under grant agreement No 952215)

!6) Fig.4 Invertire l'implicazione con death?

!7) modifiche Stefano a Fig. 5

!8) Fig. 6, userei $f^{(1)}$ per distinguerlo dalla !prima componente della LEN f_1.. Stesso discorso !dell'implica di 6)

!9) Fig.3 non ha i nomi identici ai nomi delle !sottosezioni, ok?

!10) Fig. 8: aggiungerei più !colonne-concetti, !tipo c3,...,c_k e !metterei f_i. Cambierei !anche lo stile !delle regole dentro Counter.
